Analysis of Efficient Transmission Methods of Grid Maps for Intelligent Vehicles

Grid mapping is a fundamental approach to modeling the environment of intelligent vehicles or robots. Compared with object-based environment modeling, grid maps offer the distinct advantage of representing the environment without requiring any assumptions about objects, such as type or shape. For grid-map-based approaches, the environment is divided into cells, each containing information about its respective area, such as occupancy. This representation of the entire environment is crucial for achieving higher levels of autonomy. However, it has the drawback that modeling the scene at the cell level results in inherently large data sizes. Patched grid maps tackle this issue to a certain extent by adapting cell sizes in specific areas. Nevertheless, the data sizes of patched grid maps are still too large for novel distributed processing setups or vehicle-to-everything (V2X) applications. Our work builds on a patch-based grid-map approach and investigates the size problem from a communication perspective. To address this, we propose a patch-based communication pipeline that leverages existing compression algorithms to transmit grid-map data efficiently. We provide a comprehensive analysis of this pipeline for both intra-vehicle and V2X-based communication. The analysis is verified for these use cases with two real-world experiment setups. Finally, we summarize recommended guidelines for the efficient transmission of grid-map data in intelligent transportation systems.

==> img/eval_algorithm_2/data_10.csv <==
pos,group,comp,ser,trans,deser,decomp
0,None,0.00013360993905297703,0.34072021565869665,2222.131666572902,0.7429925564932021,0.00012638115330520394
0.25,LZ4,0.6948000750117206,0.017167547585560244,178.1916249413971,0.042407037037037035,0.33204617018284105
0.5,Zstd,6.1254585560243795,0.013043092358180965,113.6590327238631,0.032140721050164085,0.5260464031879981
1,None$^q$,7.434739803094232e-05,0.12356739287388654,600.8433702766057,0.17335653398968587,4.9353023909985936e-05
1.25,LZ4$^q$,0.3046226441631505,0.006484774964838256,81.92286094702297,0.01980591983122363,0.12834821378340366
1.5,Zstd$^q$,2.4993894871073605,0.005586902484763245,46.09570895452415,0.018004230661040788,0.230678096108767

==> img/eval_algorithm_2/data_100.csv <==
pos,group,comp,ser,trans,deser,decomp
0,None,0.00013360993905297703,0.34072021565869665,222.2131666572902,0.7429925564932021,0.00012638115330520394
0.25,LZ4,0.6948000750117206,0.017167547585560244,17.819162494139707,0.042407037037037035,0.33204617018284105
0.5,Zstd,1.280824768870136,0.012717978434130334,11.973385091420536,0.0327493417721519,0.598188432723863
1,None$^q$,7.434739803094232e-05,0.12356739287388654,60.08433702766057,0.17335653398968587,4.9353023909985936e-05
1.25,LZ4$^q$,0.3046226441631505,0.006484774964838256,8.192286094702297,0.01980591983122363,0.12834821378340366
1.5,Zstd$^q$,0.6105352287857477,0.005471489451476793,4.926239174871073,0.017455866385372717,0.26287206000937646


==> img/eval_algorithm_2/data_1000.csv <==
pos,group,comp,ser,trans,deser,decomp
0,None,0.00013360993905297703,0.34072021565869665,22.22131666572902,0.7429925564932021,0.00012638115330520394
0.25,LZ4,0.6948000750117206,0.017167547585560244,1.7819162494139709,0.042407037037037035,0.33204617018284105
0.5,Zstd,1.1648497894983592,0.013161441631504922,1.2337796530707923,0.03363844538209095,0.5326745743084857
1,None$^q$,7.434739803094232e-05,0.12356739287388654,6.008433702766057,0.17335653398968587,4.9353023909985936e-05
1.25,LZ4$^q$,0.3046226441631505,0.006484774964838256,0.8192286094702297,0.01980591983122363,0.12834821378340366
1.5,Zstd$^q$,0.5253872794186591,0.005527794186591654,0.5876681181434599,0.018277697140178153,0.21351516502578527

==> img/eval_algorithm_2/data_10000.csv <==
pos,group,comp,ser,trans,deser,decomp
0,None,0.00013360993905297703,0.34072021565869665,2.222131666572902,0.7429925564932021,0.00012638115330520394
0.25,LZ4,0.48358866854195964,0.02303667651195499,0.2820587221753399,0.05830036474449133,0.2912427351148617
0.5,Zstd,0.5548984050632912,0.0346515227379278,0.42051148842006564,0.08799201125175808,0.3106874571026723
1,None$^q$,7.434739803094232e-05,0.12356739287388654,0.6008433702766057,0.17335653398968587,4.9353023909985936e-05
1.25,LZ4$^q$,0.18008809142053445,0.008696728082512893,0.1687521920300047,0.02696071636193155,0.08864450304735114
1.5,Zstd$^q$,0.21706441443975621,0.010343068917018285,0.1972452110642288,0.031048849038912328,0.11073904781997186


==> img/eval_full_vs_patch/data_2.csv <==
pos,comp,ser,deser,decomp,comp_p,ser_p,deser_p,decomp_p
0.78,0.6734832616033756,0.30010999859353027,0.14960031950304736,0.37729131903422414,0,0,0,0
1.22,0,0,0,0,0.6912959362400375,0.017269419362400375,0.04309158556024379,0.3303484721050164
1.78,1.4740181851851852,0.14779067791842476,0.15582741139240505,1.7524715818096577,0,0,0,0
2.22,0,0,0,0,1.4718858459915611,0.1407308398968589,0.32060855649320213,0.8090995588373183
2.78,2.3124729024847634,0.15984726605719643,0.14165430403187998,2.441233243084857,0,0,0,0
3.22,0,0,0,0,2.4316825736052508,0.024199717299578056,0.06179719479606188,1.7055218363806846
3.78,1.5495006744022504,0.18074492616033755,0.14045862189404593,0.5176787805907174,0,0,0,0
4.22,0,0,0,0,1.4901981987810595,0.01254978129395218,0.031765306141584626,0.5696601087669949
4.78,0,0,0,0,11.065995533755274,0.15107196343178622,0.3661028192686357,2.736780891701829


==> img/eval_lz4/data_lz4.csv <==
pos,comp,ser,deser,decomp,sizes
1,0.7185681486169715,0.02133440881387717,0.04939791139240506,0.3530461518987342,0.22273953117674636
2,0.7190214556962026,0.020650946554149088,0.09462256586966714,0.34684991279887484,0.22685073230192215
3,0.6725987740271918,0.02151568776371308,0.05157418330989217,0.3449420571964369,0.23221151617440225
4,0.6604476047819972,0.0217535096108767,0.051151170182841064,0.34911849320206284,0.23576887201125174
5,0.6266878195030474,0.02451322456633849,0.05611905719643694,0.3526774800750117,0.2594761425222691
6,0.5694443384903892,0.025579471167369902,0.05925012798874824,0.3368353319268636,0.29314308298171593
7,0.5175549048288796,0.029962756680731364,0.06961029395218003,0.3131754889826535,0.35257340271917487
8,0.47111263666197845,0.03524344913267698,0.088291419596812,0.28935434411626815,0.4481183853727145
9,0.43620425832161275,0.042409898734177214,0.10718459024847632,0.25947780075011717,0.5933793323956867
10,0.4200556882325363,0.055497343647444915,0.14138488701359586,0.2359687519924988,0.8348932001875293
11,0.3385109029535865,0.09098498312236288,0.23919483872480077,0.2133396976090014,1.433760744491327
12,0.3082838635724332,0.097449419596812,0.253483543366151,0.200979613689639,1.626101541490858
13,0.28421317627754333,0.11562339287388655,0.2927204889826535,0.19248935958743552,1.8145520206282233
14,0.2524686024378809,0.12833583356774497,0.32330826441631505,0.173559841068917,2.017601640881388
15,0.23337302812939523,0.15318141912798874,0.3824835419596812,0.1513598856071261,2.2549861397093296
16,0.20930655649320204,0.17539783684950774,0.4215572555086732,0.136758968588842,2.415589950304735
17,0.20114764088138773,0.18157281059540553,0.4457282133145804,0.12570241912798874,2.5554111336146272


==> img/eval_lz4/data_lz4_quantized.csv <==
pos,comp,ser,deser,decomp,sizes
1,0.308455523206751,0.007101451945616503,0.021187716830754804,0.13057410736052508,0.10240357618377871
2,0.30666593717768403,0.007940282231598686,0.023141947960618848,0.13397440553211437,0.10291849789029536
3,0.29679866901078295,0.007765849507735584,0.022933507266760432,0.132308903891233,0.1059049920300047
4,0.28559469807782467,0.008355839193624004,0.024252162212845756,0.13100462212845757,0.11037537927801219
5,0.2663871397093296,0.008659773089545242,0.025528518049695262,0.13046341631504924,0.11928820440693859
6,0.24590569010782934,0.008870392873886546,0.026287608532583218,0.1247976985466479,0.13488751054852322
7,0.22411134224097515,0.009841277074542897,0.028493224097515236,0.11212556352555086,0.16076351617440227
8,0.1880815944678856,0.011322904360056257,0.03279560853258322,0.09324837552742617,0.21094024003750586
9,0.1197305025785279,0.013998,0.04156257759024847,0.06665325363338022,0.3440812658227848
10,0.10249869948429442,0.014652210501640882,0.04384199624941397,0.05796837318330989,0.37839275199249883
11,0.08660788935771215,0.016012424285044537,0.04676232161275199,0.051086303328645104,0.415341417721519
12,0.07135565025785279,0.01627280496952649,0.04812172339428036,0.043005146272855135,0.4611160525082044
13,0.05882363713080169,0.018465492264416315,0.05340440975152368,0.03678222878574777,0.5206927988748242
14,0.049091218002812936,0.020640413033286453,0.05943590623534927,0.031993924519456166,0.5754264172526957
15,0.043250145804031886,0.021094635255508674,0.06195563056727614,0.029669120487576185,0.6202262259728082
16,0.04055068541959681,0.02182703750586029,0.0631545864978903,0.027539747773089544,0.6326373989685888
17,0.040399278481012664,0.02163310970464135,0.062221693858415375,0.02734092123769339,0.6326373989685888


==> img/eval_zstd/data_full.csv <==
pos,comp,ser,deser,decomp,sizes
1,0.4873497088607595,0.03393002766057196,0.08935575152367557,0.2828447458977965,0.646608909517112
2,0.5010544974214721,0.034447962494139714,0.08847634224097516,0.27698589123300515,0.6569806038443506
3,0.5257936319737458,0.03412154946085326,0.08732379606188467,0.2929553356774496,0.5850138565400843
4,0.5310555808720112,0.031559509610876696,0.08136670698546647,0.3020732991092358,0.553656268166901
5,0.5508173802156587,0.029876799343647446,0.07466127238631036,0.3135116169714018,0.515840256915143
6,0.5836900356305672,0.03168913033286451,0.08045105297702766,0.3247842859821847,0.5188209601500234
7,0.6304199887482419,0.027118705110173464,0.06857566479137366,0.3473723263009845,0.43516257477730896
8,0.6377147454289732,0.024180328176277546,0.060039940928270044,0.35171284294421007,0.3903946160337553
9,0.7437479376465073,0.023923349273323957,0.058961972339428036,0.40377986966713547,0.3344415621190811
10,0.8817776713548992,0.01960339756211908,0.049737502578527895,0.4435698026254102,0.28812330614158466
11,1.4782082231598688,0.011550325832161276,0.02972337927801219,0.5584694997655884,0.15143946929207688
12,10.639444167838723,0.02030242662916081,0.040016442100328176,0.5156022536333802,0.1395213933427098


==> img/eval_zstd/data_full_zstd_quantized.csv <==
pos,comp,ser,deser,decomp,sizes
1,0.17963161462728552,0.01155604125644632,0.034100808251289264,0.09182823206751055,0.31402660478199723
2,0.18578798452883263,0.010439086263478668,0.03170957337083919,0.09425592967651195,0.29730373183309894
3,0.19326581012658228,0.010116587435536803,0.031069038443506797,0.0983381800281294,0.28190905391467413
4,0.20511945569620252,0.010001100328176277,0.02978553305203938,0.10454947913736522,0.265497033286451
5,0.21195098265353962,0.009607607126113455,0.028869197843413033,0.10949749789029536,0.24655651383028598
6,0.22702528363806845,0.009553346460384434,0.027712119081106424,0.11745240178152835,0.22855796530707922
7,0.24596794421003282,0.008441465541490858,0.025582892639474917,0.12690955696202533,0.20735317205813408
8,0.26550594092827007,0.008202159399906235,0.02438766807313643,0.13671967885607125,0.18260124331926864
9,0.303354898265354,0.007733805438349742,0.022898588842006563,0.15370471073605252,0.1536111486169714
10,0.36693757196436944,0.006676369901547116,0.02003548007501172,0.1735264580403188,0.11758540459446788
11,0.6704483366150961,0.00552359868729489,0.01626338068448195,0.25742155836849506,0.061728631973745896
12,7.644921353961556,0.00580865682137834,0.016441871542428505,0.2134254467885607,0.056418559774964835

